A broadband spectral-timing study of QPOs in the bright black hole X-ray binary Swift J1727.8-1613

Swift J1727.8-1613 went into outburst in August 2023 and was one of the brightest black hole X-ray binaries (BHXRBs) in recent years, leading to extensive observing campaigns by NICER and Insight-HXMT. The source exhibited strong X-ray variability and showed type-C quasi-periodic oscillations (QPOs) on a wide range of frequencies. The high data quality over a broad range of X-ray energies (0.5-150 keV) enables us to study the energy-dependence of the QPO waveform and the phase lags at the QPO fundamental and second harmonic frequencies. Using the biphase, we find that the QPO waveform is strongly energy-dependent, with energy bands below and above 15-20 keV showing opposite waveform evolution. We interpret the energy-dependence of the waveform as being due to a pivoting spectral component at the second harmonic frequency, with a pivot energy around 15-20 keV. Using the cross-spectrum, we find that the phase lags between energy bands above 7 keV at the QPO fundamental are small, while those at the harmonic frequency are dominated by a separate lag component that extends over a broader range of frequencies and relates to the broadband noise variability. Comparing the energy-dependent results obtained with the bispectrum and the cross-spectrum, we show that these two Fourier products extract different variability components, e.g. the QPO and the broadband noise, at the same frequencies. Finally, we compare Swift J1727.8-1613 to BHXRB MAXI J1535-571 and find that their spectral-timing properties are similar, indicating that these QPO properties may represent a subset of sources.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
